Drawing Shortest Paths in Geodetic Graphs

Motivated by the fact that in a space where shortest paths are unique, no two shortest paths meet twice, we study a question posed by Greg Bodwin: Given a geodetic graph $G$, i.e., an unweighted graph in which the shortest path between any pair of vertices is unique, is there a philogeodetic drawing of $G$, i.e., a drawing of $G$ in which the curves of any two shortest paths meet at most once? We answer this question in the negative by showing the existence of geodetic graphs that require some pair of shortest paths to cross at least four times. The bound on the number of crossings is tight for the class of graphs we construct. Furthermore, we exhibit geodetic graphs of diameter two that do not admit a philogeodetic drawing.

==> reviews.txt <==
* The first time you refer to the (rather famous) Crossing Lemma (l.41), please cite it. You do later anyways.

DONE

* l.62 "... or (3) it stems..." - drop the "it"

DONE

* l.90 B is the set of "original" vertices of K(s,t) that coincide with the vertices of K_s, right?

YES. check new formulation!
HF: seems fine to me!

* l.93 "consists of t+1,..." t+1 what? better change it to something like"... consists of t+1 edges (an odd number)"

DONE

* l.106 has the only occurance of "branching vertex". should be "branch vertex", right?

DONE

* l.136 states that a' and b' are "branch vertices". by symmetry, they should be subdivision vertices.

TODO: Michael can you check that?

* also, i would have liked to see Fig.3 sooner. in fact, i produced a rather similar picture while trying to see the four crossings.

DONE: Put a reference where K(s,t) is defined. 

* the statement of theorem 2 is not a sentence. something like "Any graph obtainable from subdividing the edges of $K_n$ an even number of times..." should work

DONE

* some remark about odd numbers of subdivisions would have been nice, just for the sake of completeness.

TODO: The result would not be geodetic anymore. Shall we add anything?
HF: I added some small remark about what would happen at the point where we discuss the uniform subdivision (l.72). This added 5 more lines, which may still be fine if they give us a couple of more lines in the camera-ready.

****************************************************************************

(1) Related work: I am unsure if any of the papers cited there is really related to the present 
paper. These papers deal with structural characterizations and constructions of geodetic graphs. The present paper just takes two known types of geodetic graphs (subdivisions of complete graphs, graphs from finite affine planes) and discusses certain drawing of them; the results obtained do not give new insights into the structure of geodetic graphs.
So perhaps: "Examples of geodetic graphs" rather than "related work"?

DONE: (Examples of ) was too long

(2) line 136: a' -> a, b' -> b

TODO: @Michael: see above


(3) line 179: On line 173, according to you, Scapellato has already shown that G_k is geodetic of diameter 2. What is the reason for providing a proof (Appendix B) for the proved 
fact?

DONE: removed the reference to the appendix. However, I'd leave the proof in the arxive version for the sake of self containedness.

******************************************************************************

In the introduction, I would appreciate to have a non-trivial example
(maybe a figure) to understand the definitions easier.

TODO
HF: I included a small example figure.

Now go back to the problem with the definition of a *meet*. If you pick
a 'bad' parametrization of the curves, you can avoid a meet, but
with some other parametrization there could be a meet.
For example, consider two curves that are horizontal segments of the same length
that lie on the same line. One of them starts in the middle the another one.
For the following parametrization of \gamma_1 and \gamma_2 there is no a meet:

\gamma_1 = x for x \in [0,1]
\gamma_2 = x + 1/2 for x \in [0,1]

but if we pick another parametrization:

\gamma_1 = 3x for x \in [0,1/4] and \gamma_1 = x/3+2/3 for x \in (1/4,1]
the same \gamma_2 = x + 1/2 for x \in [0,1]

there is a meet when x = 1/4.
But intuitively the curves meet on the whole segment [1/2,1] where the curves overlap.

TODO: this should definitly be fixed
HF: changed the definition, please check

Also I have a few minor remarks:

l.4: ...is unique...

DONE

l.17: ...again", he...

DONE

l.24: ...of a graph G...

DONE

l.117: you mention the common edge uv, but there is no such edge any more.
Please reformulate so that it is clear what you mean.

TODO: We need a reformulation here.
HF: I don't really see the issue here. We consider \Gamma_s which is the drawing of K_s induced by \Gamma. In K_s, we have the common edge uv, so it is fair to say that uv is not involved in the charged independent crossings.

*****************************************************************************

Can we get Reference 15 on page 7?

